Fireworks at Cosmic Dawn: relieving BAO-CMB tensions with the Pop III.1 Flash

A Cosmic Microwave Background (CMB) optical depth of $\tau \sim 0.09$, several $\sigma$ in excess of the latest Planck low-$\ell$ EE polarization measurement, has been proposed as a way to reconcile the preference for a sub-minimal neutrino mass sum in a combined analysis with CMB and Dark Energy Spectroscopic Instrument (DESI) three-year data. Reionization, however, is not just probed by $\tau$. It is also constrained by Ly$\alpha$ forest observations that indicate a late end of reionization, and the patchy kinetic Sunyaev-Zel'dovich (pkSZ) effect which prefers a short duration. We explore whether an early phase of reionization can achieve a high $\tau$ while remaining consistent with both Ly$\alpha$ forest and pkSZ constraints. As a concrete example, we consider supermassive Pop III.1 stars, dark-matter-powered metal-free stars proposed as progenitors of supermassive black holes. Within this framework, self-regulating ionizing feedback imposes a minimum source separation of $\sim 1 \, \text{cMpc}$, consequently limiting large-scale ionization fluctuations and reducing the pkSZ power on observationally relevant scales. Our fiducial model realizes an optical depth of $\tau = 0.087$ with a Pop III.1-driven flash ionization phase centered at $z = 20$, while evading the most conservative $2\sigma$ upper limits on the pkSZ signal from the most recent South Pole Telescope data release. More broadly, our findings motivate further exploration of early reionization models with weakly clustered sources as a possible resolution of tensions between BAO and CMB measurements.

==> iiip1.bib.txt <==
% INTRODUCTION

@article{Zaldarriaga:1996ke,
    author = "Zaldarriaga, Matias",
    title = "{Polarization of the microwave background in reionized models}",
    eprint = "astro-ph/9608050",
    archivePrefix = "arXiv",
    doi = "10.1103/PhysRevD.55.1822",
    journal = "Phys. Rev. D",
    volume = "55",
    pages = "1822--1829",
    year = "1997"
}

@article{Planck:2016mks,
    author = "Adam, R. and others",
    collaboration = "Planck",
    title = "{Planck intermediate results. XLVII. Planck constraints on reionization history}",
    eprint = "1605.03507",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1051/0004-6361/201628897",
    journal = "Astron. Astrophys.",
    volume = "596",
    pages = "A108",
    year = "2016"
}

@ARTICLE{2026arXiv260528777P,
       author = {{Petkova}, Maya A. and {Tan}, Jonathan C. and {Singh}, Jasbir and {Cammelli}, Vieri and {Sanati}, Mahsa and {Keller}, Benjamin and {Monaco}, Pierluigi and {Nandal}, Devesh},
        title = "{The formation of supermassive black holes from Population III.1 seeds. IV. Self-regulated seeding from supermassive star ionizing feedback}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics of Galaxies, Cosmology and Nongalactic Astrophysics},
         year = 2026,
        month = may,
          eid = {arXiv:2605.28777},
        pages = {arXiv:2605.28777},
archivePrefix = {arXiv},
       eprint = {2605.28777},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2026arXiv260528777P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Klessen:2023qmc,
    author = "Klessen, Ralf S. and Glover, Simon C. O.",
    title = "{The First Stars: Formation, Properties, and Impact}",
    eprint = "2303.12500",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1146/annurev-astro-071221-053453",
    journal = "Ann. Rev. Astron. Astrophys.",
    volume = "61",
    pages = "65--130",
    year = "2023"
}

@ARTICLE{2008ApJ...681..771M,
       author = {{McKee}, Christopher F. and {Tan}, Jonathan C.},
        title = "{The Formation of the First Stars. II. Radiative Feedback Processes and Implications for the Initial Mass Function}",
      journal = {\apj},
     keywords = {cosmology: theory, early universe, stars: formation, Astrophysics},
         year = 2008,
        month = jul,
       volume = {681},
       number = {2},
        pages = {771-797},
          doi = {10.1086/587434},
archivePrefix = {arXiv},
       eprint = {0711.1377},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2008ApJ...681..771M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2006MNRAS.373..128G,
       author = {{Greif}, Thomas H. and {Bromm}, Volker},
        title = "{Two populations of metal-free stars in the early Universe}",
      journal = {\mnras},
     keywords = {stars: early-type, stars: formation, galaxies: formation, galaxies: high-redshift, cosmology: theory, early Universe, Astrophysics},
         year = 2006,
        month = nov,
       volume = {373},
       number = {1},
        pages = {128-138},
          doi = {10.1111/j.1365-2966.2006.11017.x},
archivePrefix = {arXiv},
       eprint = {astro-ph/0604367},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006MNRAS.373..128G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{DESIDR22025,
       author = {{DESI Collaboration}},
        title = "{DESI DR2 Results II: Measurements of Baryon Acoustic Oscillations and Cosmological Constraints}",
      journal = {arXiv e-prints},
     keywords = {Cosmology and Nongalactic Astrophysics},
         year = 2025,
        month = mar,
          eid = {arXiv:2503.14738},
        pages = {arXiv:2503.14738},
          doi = {10.48550/arXiv.2503.14738},
archivePrefix = {arXiv},
       eprint = {2503.14738},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2025arXiv250314738D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2025MNRAS.544.4317S,
       author = {{Sanati}, Mahsa and {Devriendt}, Julien and {Martin-Alvarez}, Sergio and {Slyz}, Adrianne and {Tan}, Jonathan C.},
        title = "{On the rapid growth of SMBHs in high-z galaxies: the aftermath of Population III.1 stars}",
      journal = {\mnras},
     keywords = {radiative transfer, methods: numerical, galaxies: dwarf, galaxies: formation, galaxies: high-redshift, quasars: supermassive black hole, Astrophysics of Galaxies},
         year = 2025,
        month = dec,
       volume = {544},
       number = {4},
        pages = {4317-4335},
          doi = {10.1093/mnras/staf2000},
archivePrefix = {arXiv},
       eprint = {2507.02058},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2025MNRAS.544.4317S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2025MNRAS.542.1532S,
       author = {{Sanati}, Mahsa and {Tan}, Jonathan C. and {Devriendt}, Julien and {Slyz}, Adrianne and {Martin-Alvarez}, Sergio and {la Torre}, Matteo and {Keller}, Benjamin and {Petkova}, Maya A. and {Monaco}, Pierluigi and {Cammelli}, Vieri and {Singh}, Jasbir and {Hayes}, Matthew},
        title = "{The emergence and ionizing feedback of Pop III.1 stars as progenitors for supermassive black holes}",
      journal = {\mnras},
     keywords = {radiative transfer, methods: numerical, stars: Population III, quasars: supermassive black holes, Astrophysics of Galaxies},
         year = 2025,
        month = sep,
       volume = {542},
       number = {2},
        pages = {1532-1543},
          doi = {10.1093/mnras/staf1313},
archivePrefix = {arXiv},
       eprint = {2507.23004},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2025MNRAS.542.1532S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@inproceedings{10.1145/3437359.3465588,
author = {Strande, Shawn and Cai, Haisong and Tatineni, Mahidhar and Pfeiffer, Wayne and Irving, Christopher and Majumdar, Amit and Mishin, Dmitry and Sinkovits, Robert and Norman, Mike and Wolter, Nicole and Cooper, Trevor and Altintas, Ilkay and Kandes, Marty and Perez, Ismael and Shantharam, Manu and Thomas, Mary and Sivagnanam, Subhashini and Hutton, Thomas},
title = {Expanse: Computing without Boundaries: Architecture, Deployment, and Early Operations Experiences of a Supercomputer Designed for the Rapid Evolution in Science and Engineering},
year = {2021},
isbn = {9781450382922},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3437359.3465588},
doi = {10.1145/3437359.3465588},
abstract = {We describe the design motivation, architecture, deployment, and early operations of Expanse, a 5 Petaflop, heterogenous HPC system that entered production as an NSF-funded resource in December 2020 and will be operated on behalf of the national community for five years. Expanse will serve a broad range of computational science and engineering through a combination of standard batch-oriented services, and by extending the system to the broader CI ecosystem through science gateways, public cloud integration, support for high throughput computing, and composable systems. Expanse was procured, deployed, and put into production entirely during the COVID-19 pandemic, adhering to stringent public health guidelines throughout. Nevertheless, the planned production date of October 1, 2020 slipped by only two months, thanks to thorough planning, a dedicated team of technical and administrative experts, collaborative vendor partnerships, and a commitment to getting an important national computing resource to the community at a time of great need.},
booktitle = {Practice and Experience in Advanced Research Computing 2021: Evolution Across All Dimensions},
articleno = {47},
numpages = {4},
keywords = {High performance computing, high throughput computing, science gateways, scientific applications, user support},
location = {Boston, MA, USA},
series = {PEARC '21}
}

@article{Sailer:2025lxj,
    author = "Sailer, Noah and Farren, Gerrit S. and Ferraro, Simone and White, Martin",
    title = "{Addressing Tensions in {\ensuremath{\Lambda}}CDM Cosmology by an Increase in the Optical Depth to Reionization}",
    eprint = "2504.16932",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1103/6r54-8lv4",
    journal = "Phys. Rev. Lett.",
    volume = "136",
    number = "8",
    pages = "081002",
    year = "2026"
}

@book{ross2014introduction,
  title={Introduction to Probability Models},
  author={Ross, Sheldon M},
  year={2014},
  publisher={Academic Press},
  edition={11th}
}


@article{Planck:2018vyg,
    author = "Aghanim, N. and others",
    collaboration = "Planck",
    title = "{Planck 2018 results. VI. Cosmological parameters}",
    eprint = "1807.06209",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1051/0004-6361/201833910",
    journal = "Astron. Astrophys.",
    volume = "641",
    pages = "A6",
    year = "2020",
    note = "[Erratum: Astron.Astrophys. 652, C4 (2021)]"
}

@BOOK{2010gfe..book.....M,
       author = {{Mo}, Houjun and {van den Bosch}, Frank C. and {White}, Simon},
        title = "{Galaxy Formation and Evolution}",
         year = 2010,
        publisher = "{Cambridge University Press}", 
          doi = {10.1017/CBO9780511807244},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2010gfe..book.....M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@BOOK{2011piim.book.....D,
       author = {{Draine}, Bruce T.},
        title = "{Physics of the Interstellar and Intergalactic Medium}",
         year = 2011,
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011piim.book.....D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System},
        publisher={Princeton University Press}
}


@BOOK{2013fgu..book.....L,
       author = {{Loeb}, Abraham and {Furlanetto}, Steven R.},
        title = "{The First Galaxies in the Universe}",
         year = 2013,
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013fgu..book.....L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System},
        publisher = {Princeton University Press}
}

@BOOK{1986rpa..book.....R,
       author = {{Rybicki}, George B. and {Lightman}, Alan P.},
        title = "{Radiative Processes in Astrophysics}",
         year = 1986,
       adsurl = {https://ui.adsabs.harvard.edu/abs/1986rpa..book.....R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}, 
        publisher = {Wiley-VCH}
}


@inproceedings{Tan:2024ysr,
    author = "Tan, Jonathan C. and Singh, Jasbir and Cammelli, Vieri and Sanati, Mahsa and Petkova, Maya and Nandal, Devesh and Monaco, Pierluigi",
    title = "{The Origin of Supermassive Black Holes from Pop III.1 Seeds}",
    booktitle = "{17th Marcel Grossmann Meeting}: {On Recent Developments in Theoretical and Experimental General Relativity, Gravitation, and Relativistic Field Theories}",
    eprint = "2412.01828",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    month = "12",
    year = "2024"
}

@article{Challinor:2009tp,
    author = "Challinor, Anthony and Peiris, Hiranya",
    editor = "Novello, Mario and Perez Bergliaffa, Santiago E.",
    title = "{Lecture notes on the physics of cosmic microwave background anisotropies}",
    eprint = "0903.5158",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1063/1.3151849",
    journal = "AIP Conf. Proc.",
    volume = "1132",
    number = "1",
    pages = "86--140",
    year = "2009"
}

@book{Baumann:2022mni,
    author = "Baumann, Daniel",
    title = "{Cosmology}",
    doi = "10.1017/9781108937092",
    isbn = "978-1-108-93709-2, 978-1-108-83807-8",
    publisher = "Cambridge University Press",
    month = "7",
    year = "2022"
}

@book{Weinberg:2008zzc,
    author = "Weinberg, Steven",
    title = "{Cosmology}",
    publisher = "Oxford University Press",
    isbn = "978-0-19-852682-7",
    year = "2008"
}

@article{Birkinshaw:1998qp,
    author = "Birkinshaw, Mark",
    title = "{The Sunyaev-Zel'dovich effect}",
    eprint = "astro-ph/9808050",
    archivePrefix = "arXiv",
    doi = "10.1016/S0370-1573(98)00080-5",
    journal = "Phys. Rept.",
    volume = "310",
    pages = "97--195",
    year = "1999"
}

% EXPERIMENTS AND CONSTRAINTS

@ARTICLE{2003ApJS..148..175S,
       author = {{Spergel}, D.~N. and {Verde}, L. and {Peiris}, H.~V. and {Komatsu}, E. and {Nolta}, M.~R. and {Bennett}, C.~L. and {Halpern}, M. and {Hinshaw}, G. and {Jarosik}, N. and {Kogut}, A. and {Limon}, M. and {Meyer}, S.~S. and {Page}, L. and {Tucker}, G.~S. and {Weiland}, J.~L. and {Wollack}, E. and {Wright}, E.~L.},
        title = "{First-Year Wilkinson Microwave Anisotropy Probe (WMAP) Observations: Determination of Cosmological Parameters}",
      journal = {\apjs},
     keywords = {Cosmology: Cosmic Microwave Background, Cosmology: Cosmological Parameters- Cosmology: Observations, Cosmology: Early Universe, Astrophysics},
         year = 2003,
        month = sep,
       volume = {148},
       number = {1},
        pages = {175-194},
          doi = {10.1086/377226},
archivePrefix = {arXiv},
       eprint = {astro-ph/0302209},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2003ApJS..148..175S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{2003ApJS..148..161K,
       author = {{Kogut}, A. and {Spergel}, D.~N. and {Barnes}, C. and {Bennett}, C.~L. and {Halpern}, M. and {Hinshaw}, G. and {Jarosik}, N. and {Limon}, M. and {Meyer}, S.~S. and {Page}, L. and {Tucker}, G.~S. and {Wollack}, E. and {Wright}, E.~L.},
        title = "{First-Year Wilkinson Microwave Anisotropy Probe (WMAP) Observations: Temperature-Polarization Correlation}",
      journal = {\apjs},
     keywords = {Cosmology: Cosmic Microwave Background, Cosmology: Observations, Instrumentation: Polarimeters, Astrophysics},
         year = 2003,
        month = sep,
       volume = {148},
       number = {1},
        pages = {161-173},
          doi = {10.1086/377219},
archivePrefix = {arXiv},
       eprint = {astro-ph/0302213},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2003ApJS..148..161K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2026ApJ...997...86U,
       author = {{Umeda}, Hiroya and {Ouchi}, Masami and {Kageura}, Yuta and {Harikane}, Yuichi and {Nakane}, Minami and {Thai}, Tran Thi and {Nakajima}, Kimihiko},
        title = "{Probing the Cosmic Reionization History with JWST: Gunn─Peterson and Ly{\ensuremath{\alpha}} Damping Wing Absorption at 4.5 < z < 13}",
      journal = {\apj},
     keywords = {Cool intergalactic medium, Reionization, Galaxy evolution, High-redshift galaxies, 303, 1383, 594, 734, Astrophysics of Galaxies},
         year = 2026,
        month = jan,
       volume = {997},
       number = {1},
          eid = {86},
        pages = {86},
          doi = {10.3847/1538-4357/ae232b},
archivePrefix = {arXiv},
       eprint = {2504.04683},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2026ApJ...997...86U},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Umeda2023,
       author = {{Umeda}, Hiroya and {Ouchi}, Masami and {Nakajima}, Kimihiko and {Harikane}, Yuichi and {Ono}, Yoshiaki and {Xu}, Yi and {Isobe}, Yuki and {Zhang}, Yechi},
        title = "{JWST Measurements of Neutral Hydrogen Fractions and Ionized Bubble Sizes at $z=7-12$ Obtained with Ly$\alpha$ Damping Wing Absorptions in 26 Bright Continuum Galaxies}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics - Astrophysics of Galaxies},
         year = 2023,
        month = jun,
          eid = {arXiv:2306.00487},
        pages = {arXiv:2306.00487},
          doi = {10.48550/arXiv.2306.00487},
archivePrefix = {arXiv},
       eprint = {2306.00487},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2023arXiv230600487U},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{Mason:2025xae,
    author = "Mason, Charlotte A. and Chen, Zuyi and Stark, Daniel P. and Lu, Ting-Yi and Topping, Michael and Tang, Mengtao",
    title = "{Constraints on the z {\ensuremath{\sim}} 6{\ensuremath{-}}13 intergalactic medium from JWST spectroscopy of Lyman-alpha damping wings in galaxies}",
    eprint = "2501.11702",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1051/0004-6361/202553820",
    journal = "Astron. Astrophys.",
    volume = "705",
    pages = "A114",
    year = "2026"
}

@article{Davies:2025zbl,
    author = "Davies, Frederick B. and others",
    title = "{Updated dark pixel fraction constraints on reionization{\textquoteright}s end from the Lyman-series forests of XQR{\ensuremath{-}}30}",
    eprint = "2510.25829",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1093/mnras/staf1862",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "545",
    number = "2",
    pages = "staf1862",
    year = "2025"
}

@ARTICLE{2023ApJ...942...59J,
       author = {{Jin}, Xiangyu and {Yang}, Jinyi and {Fan}, Xiaohui and {Wang}, Feige and {Ba{\~n}ados}, Eduardo and {Bian}, Fuyan and {Davies}, Frederick B. and {Eilers}, Anna-Christina and {Farina}, Emanuele Paolo and {Hennawi}, Joseph F. and {Pacucci}, Fabio and {Venemans}, Bram and {Walter}, Fabian},
        title = "{(Nearly) Model-independent Constraints on the Neutral Hydrogen Fraction in the Intergalactic Medium at z   5-7 Using Dark Pixel Fractions in Ly{\ensuremath{\alpha}} and Ly{\ensuremath{\beta}} Forests}",
      journal = {\apj},
     keywords = {Reionization, Intergalactic medium, Cosmology, 1383, 813, 343, Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Astrophysics of Galaxies},
         year = 2023,
        month = jan,
       volume = {942},
       number = {2},
          eid = {59},
        pages = {59},
          doi = {10.3847/1538-4357/aca678},
archivePrefix = {arXiv},
       eprint = {2211.12613},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2023ApJ...942...59J},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{2006AJ....132..117F,
       author = {{Fan}, Xiaohui and {Strauss}, Michael A. and {Becker}, Robert H. and {White}, Richard L. and {Gunn}, James E. and {Knapp}, Gillian R. and {Richards}, Gordon T. and {Schneider}, Donald P. and {Brinkmann}, J. and {Fukugita}, Masataka},
        title = "{Constraining the Evolution of the Ionizing Background and the Epoch of Reionization with z\raisebox{-0.5ex}\textasciitilde6 Quasars. II. A Sample of 19 Quasars}",
      journal = {\aj},
     keywords = {Cosmology: Observations, Galaxies: Intergalactic Medium, Galaxies: Quasars: Absorption Lines, Galaxies: Quasars: General, Astrophysics},
         year = 2006,
        month = jul,
       volume = {132},
       number = {1},
        pages = {117-136},
          doi = {10.1086/504836},
archivePrefix = {arXiv},
       eprint = {astro-ph/0512082},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006AJ....132..117F},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@article{Jain:2023jpy,
    author = "Jain, Divesh and Choudhury, Tirthankar Roy and Raghunathan, Srinivasan and Mukherjee, Suvodip",
    title = "{Probing the physics of reionization using kinematic Sunyaev{\textendash}Zeldovich power spectrum from current and upcoming cosmic microwave background surveys}",
    eprint = "2311.00315",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1093/mnras/stae748",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "530",
    number = "1",
    pages = "35--51",
    year = "2024"
}

@article{AtacamaCosmologyTelescope:2025blo,
    author = "Louis, Thibaut and others",
    collaboration = "Atacama Cosmology Telescope",
    title = "{The Atacama Cosmology Telescope: DR6 power spectra, likelihoods and {\ensuremath{\Lambda}}CDM parameters}",
    eprint = "2503.14452",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    reportNumber = "FERMILAB-PUB-25-0071-PPD",
    doi = "10.1088/1475-7516/2025/11/062",
    journal = "JCAP",
    volume = "11",
    pages = "062",
    year = "2025"
}

@article{Omori:2022uox,
    author = "Omori, Yuuki",
    title = "{Agora: Multicomponent simulation for cross-survey science}",
    eprint = "2212.07420",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1093/mnras/stae1031",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "530",
    number = "4",
    pages = "5030--5068",
    year = "2024"
}

@article{SPT-3G:2026mcr,
    author = "Chaubal, P. and others",
    collaboration = "SPT-3G",
    title = "{SPT-3G D1: A Measurement of Secondary Cosmic Microwave Background Anisotropy Power}",
    eprint = "2601.20551",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    reportNumber = "FERMILAB-PUB-26-0066-PPD",
    month = "1",
    year = "2026"
}

@article{Beringue:2025bur,
    author = "Beringue, Benjamin and others",
    title = "{The Atacama Cosmology Telescope: DR6 power spectrum foreground model and validation}",
    eprint = "2506.06274",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1088/1475-7516/2025/10/082",
    journal = "JCAP",
    volume = "10",
    pages = "082",
    year = "2025"
}

@ARTICLE{2021ApJ...908..199R,
       author = {{Reichardt}, C.~L. and {Patil}, S. and {Ade}, P.~A.~R. and {Anderson}, A.~J. and {Austermann}, J.~E. and {Avva}, J.~S. and {Baxter}, E. and {Beall}, J.~A. and {Bender}, A.~N. and {Benson}, B.~A. and {Bianchini}, F. and {Bleem}, L.~E. and {Carlstrom}, J.~E. and {Chang}, C.~L. and {Chaubal}, P. and {Chiang}, H.~C. and {Chou}, T.~L. and {Citron}, R. and {Moran}, C. Corbett and {Crawford}, T.~M. and {Crites}, A.~T. and {de Haan}, T. and {Dobbs}, M.~A. and {Everett}, W. and {Gallicchio}, J. and {George}, E.~M. and {Gilbert}, A. and {Gupta}, N. and {Halverson}, N.~W. and {Harrington}, N. and {Henning}, J.~W. and {Hilton}, G.~C. and {Holder}, G.~P. and {Holzapfel}, W.~L. and {Hrubes}, J.~D. and {Huang}, N. and {Hubmayr}, J. and {Irwin}, K.~D. and {Knox}, L. and {Lee}, A.~T. and {Li}, D. and {Lowitz}, A. and {Luong-Van}, D. and {McMahon}, J.~J. and {Mehl}, J. and {Meyer}, S.~S. and {Millea}, M. and {Mocanu}, L.~M. and {Mohr}, J.~J. and {Montgomery}, J. and {Nadolski}, A. and {Natoli}, T. and {Nibarger}, J.~P. and {Noble}, G. and {Novosad}, V. and {Omori}, Y. and {Padin}, S. and {Pryke}, C. and {Ruhl}, J.~E. and {Saliwanchik}, B.~R. and {Sayre}, J.~T. and {Schaffer}, K.~K. and {Shirokoff}, E. and {Sievers}, C. and {Smecher}, G. and {Spieler}, H.~G. and {Staniszewski}, Z. and {Stark}, A.~A. and {Tucker}, C. and {Vanderlinde}, K. and {Veach}, T. and {Vieira}, J.~D. and {Wang}, G. and {Whitehorn}, N. and {Williamson}, R. and {Wu}, W.~L.~K. and {Yefremenko}, V.},
        title = "{An Improved Measurement of the Secondary Cosmic Microwave Background Anisotropies from the SPT-SZ + SPTpol Surveys}",
      journal = {\apj},
     keywords = {Sunyaev-Zeldovich effect, Cosmic microwave background radiation, Reionization, 1654, 322, 1383, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2021,
        month = feb,
       volume = {908},
       number = {2},
          eid = {199},
        pages = {199},
          doi = {10.3847/1538-4357/abd407},
archivePrefix = {arXiv},
       eprint = {2002.06197},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021ApJ...908..199R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



% PKSZ 

@ARTICLE{1995ApJ...455..419P,
       author = {{Phillips}, Peter R.},
        title = "{Calculation of the Kinetic Sunyaev-Zeldovich Effect from the Boltzmann Equation}",
      journal = {\apj},
     keywords = {COSMOLOGY: COSMIC MICROWAVE BACKGROUND, COSMOLOGY: THEORY, RELATIVITY},
         year = 1995,
        month = dec,
       volume = {455},
        pages = {419},
          doi = {10.1086/176589},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1995ApJ...455..419P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1991ApJ...372...21R,
       author = {{Rephaeli}, Yoel and {Lahav}, Ofer},
        title = "{Peculiar Cluster Velocities from Measurements of the Kinematic Sunyaev-Zeldovich Effect}",
      journal = {\apj},
     keywords = {Galactic Clusters, Peculiar Galaxies, Relic Radiation, Astronomical Models, Evolution (Development), Velocity Measurement, Astrophysics, COSMIC BACKGROUND RADIATION, GALAXIES: CLUSTERING, GALAXIES: REDSHIFTS},
         year = 1991,
        month = may,
       volume = {372},
        pages = {21},
          doi = {10.1086/169950},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1991ApJ...372...21R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1970Ap&SS...7....3S,
       author = {{Sunyaev}, R.~A. and {Zeldovich}, Ya. B.},
        title = "{Small-Scale Fluctuations of Relic Radiation}",
      journal = {\apss},
     keywords = {Optical Depth, Radio Emission, Entropy Density, Density Perturbation, Discrete Source},
         year = 1970,
        month = apr,
       volume = {7},
       number = {1},
        pages = {3-19},
          doi = {10.1007/BF00653471},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1970Ap&SS...7....3S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Cain:2025usc,
    author = "Cain, Christopher and Van Engelen, Alexander and Croker, Kevin S. and Kramer, Darby and D'Aloisio, Anson and Lopez, Garett",
    title = "{The CMB optical depth constrains the duration of reionization}",
    eprint = "2505.15899",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    month = "5",
    year = "2025"
}

@article{Lopez:2025bpg,
    author = "Lopez, Garett and D'Aloisio, Anson and Cain, Christopher",
    title = "{Probing the ionizing photon output of galaxies near cosmic dawn with the patchy kSZ effect}",
    eprint = "2507.17817",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    month = "7",
    year = "2025"
}

@article{Battaglia:2012id,
    author = "Battaglia, Nick and Trac, Hy and Cen, Renyue and Loeb, Abraham",
    title = "{Reionization on Large Scales I: A Parametric Model Constructed from Radiation-Hydrodynamic Simulations}",
    eprint = "1211.2821",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1088/0004-637X/776/2/81",
    journal = "Astrophys. J.",
    volume = "776",
    pages = "81",
    year = "2013"
}

@article{Park:2013mv,
    author = "Park, Hyunbae and Shapiro, Paul R. and Komatsu, Eiichiro and Iliev, Ilian T. and Ahn, Kyungjin and Mellema, Garrelt",
    title = "{The Kinetic Sunyaev-Zel'dovich effect as a probe of the physics of cosmic reionization: the effect of self-regulated reionization}",
    eprint = "1301.3607",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1088/0004-637X/769/2/93",
    journal = "Astrophys. J.",
    volume = "769",
    pages = "93",
    year = "2013"
}

@article{Chen:2022lhr,
    author = "Chen, Nianyi and Trac, Hy and Mukherjee, Suvodip and Cen, Renyue",
    title = "{Patchy Kinetic Sunyaev{\textendash}Zel{\textquoteright}dovich Effect with Controlled Reionization History and Morphology}",
    eprint = "2203.04337",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.3847/1538-4357/ac8481",
    journal = "Astrophys. J.",
    volume = "943",
    number = "2",
    pages = "138",
    year = "2023"
}

@article{Trac:2021qbn,
    author = "Trac, Hy and Chen, Nianyi and Holst, Ian and Alvarez, Marcelo A. and Cen, Renyue",
    title = "{AMBER: A Semi-numerical Abundance Matching Box for the Epoch of Reionization}",
    eprint = "2109.10375",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.3847/1538-4357/ac5116",
    journal = "Astrophys. J.",
    volume = "927",
    number = "2",
    pages = "186",
    year = "2022"
}

@ARTICLE{2020ApJ...905..132C,
       author = {{Chen}, Nianyi and {Doussot}, Aristide and {Trac}, Hy and {Cen}, Renyue},
        title = "{SCORCH. III. Analytical Models of Reionization with Varying Clumping Factors}",
      journal = {\apj},
     keywords = {Reionization, Radiative transfer simulations, Large-scale structure of the universe, 1383, 1967, 902, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2020,
        month = dec,
       volume = {905},
       number = {2},
          eid = {132},
        pages = {132},
          doi = {10.3847/1538-4357/abc890},
archivePrefix = {arXiv},
       eprint = {2004.07854},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020ApJ...905..132C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



% POP-III.1

@article{McKee:2007yx,
    author = "McKee, Christopher F. and Tan, Jonathan C.",
    title = "{The Formation of the First Stars II. Radiative Feedback Processes and Implications for the Initial Mass Function}",
    eprint = "0711.1377",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph",
    doi = "10.1086/587434",
    journal = "Astrophys. J.",
    volume = "681",
    pages = "771",
    year = "2008"
}

@article{Nandal:2025xvv,
    author = {Nandal, Devesh and Topalakis, Konstantinos and Tan, Jonathan C. and Sergienko, Vasilisa and Pauchett, Ana{\"\i}s and Petkova, Maya},
    title = "{The Evolution of Pop III.1 Protostars Powered by Dark Matter Annihilation. I. Fiducial model and first results}",
    eprint = "2507.00870",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.SR",
    month = "7",
    year = "2025"
}

@ARTICLE{2009ApJ...692..574N,
       author = {{Natarajan}, Aravind and {Tan}, Jonathan C. and {O'Shea}, Brian W.},
        title = "{Dark Matter Annihilation and Primordial Star Formation}",
      journal = {\apj},
     keywords = {cosmology: theory, dark matter, early universe, galaxies: formation, stars: formation, Astrophysics},
         year = 2009,
        month = feb,
       volume = {692},
       number = {1},
        pages = {574-583},
          doi = {10.1088/0004-637X/692/1/574},
archivePrefix = {arXiv},
       eprint = {0807.3769},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009ApJ...692..574N},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{2025MNRAS.536..851C,
       author = {{Cammelli}, Vieri and {Monaco}, Pierluigi and {Tan}, Jonathan C. and {Singh}, Jasbir and {Fontanot}, Fabio and {De Lucia}, Gabriella and {Hirschmann}, Michaela and {Xie}, Lizhi},
        title = "{The formation of supermassive black holes from Population III.1 seeds. III. Galaxy evolution and black hole growth from semi-analytic modelling}",
      journal = {\mnras},
     keywords = {Astrophysics of Galaxies},
         year = 2025,
        month = jan,
       volume = {536},
       number = {1},
        pages = {851-870},
          doi = {10.1093/mnras/stae2663},
archivePrefix = {arXiv},
       eprint = {2407.09949},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2025MNRAS.536..851C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@article{Topalakis:2025gux,
    author = "Topalakis, Konstantinos and Nandal, Devesh and Tan, Jonathan C.",
    title = "{The Evolution of Pop III.1 Protostars Powered by Dark Matter Annihilation. II. Dependence on WIMP Properties}",
    eprint = "2510.00216",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    month = "9",
    year = "2025"
}

@article{Rindler-Daller:2014uja,
    author = "Rindler-Daller, Tanja and Montgomery, Michael H. and Freese, Katherine and Winget, Donald E. and Paxton, Bill",
    title = "{Dark Stars: Improved Models and First Pulsation Results}",
    eprint = "1408.2082",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    reportNumber = "MCTP-14-25",
    doi = "10.1088/0004-637X/799/2/210",
    journal = "Astrophys. J.",
    volume = "799",
    number = "2",
    pages = "210",
    year = "2015"
}

@article{Spolyar:2007qv,
    author = "Spolyar, Douglas and Freese, Katherine and Gondolo, Paolo",
    title = "{Dark matter and the first stars: a new phase of stellar evolution}",
    eprint = "0705.0521",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph",
    doi = "10.1103/PhysRevLett.100.051101",
    journal = "Phys. Rev. Lett.",
    volume = "100",
    pages = "051101",
    year = "2008"
}

@article{Singh:2023beo,
    author = "Singh, Jasbir and Monaco, Pierluigi and Tan, Jonathan C.",
    title = "{The formation of supermassive black holes from Population III.1 seeds. II. Evolution to the local universe}",
    eprint = "2301.11464",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    doi = "10.1093/mnras/stad2346",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "525",
    number = "1",
    pages = "969--982",
    year = "2023"
}

@article{Banik:2016qww,
    author = "Banik, Nilanjan and Tan, Jonathan C. and Monaco, Pierluigi",
    title = "{The Formation of Supermassive Black Holes from Population III.1 Seeds. I. Cosmic Formation Histories and Clustering Properties}",
    eprint = "1608.04421",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.GA",
    reportNumber = "FERMILAB-PUB-16-322-A-AE-PPD-T",
    doi = "10.1093/mnras/sty3298",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "483",
    number = "3",
    pages = "3592--3606",
    year = "2019"
}

@article{Tan:2025obi,
    author = "Tan, Jonathan C. and Komatsu, Eiichiro",
    title = "{The Impact of Population III.1 Flash Reionization for CMB Polarization and Thomson Scattering Optical Depth}",
    eprint = "2510.19647",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    month = "10",
    year = "2025"
}

@article{Tan:2025cua,
    author = "Tan, Jonathan C.",
    title = "{Flash Ionization of the Early Universe by Population III.1 Supermassive Stars}",
    eprint = "2506.18490",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.3847/2041-8213/adf8da",
    journal = "Astrophys. J. Lett.",
    volume = "989",
    number = "2",
    pages = "L47",
    year = "2025"
}


% REIONIZATION AND PHYSICS

@article{Oh:2003pm,
    author = "Oh, S. Peng and Haiman, Zoltan",
    title = "{Fossil HII regions: Self-limiting star formation at high redshift}",
    eprint = "astro-ph/0307135",
    archivePrefix = "arXiv",
    doi = "10.1046/j.1365-2966.2003.07103.x",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "346",
    pages = "456",
    year = "2003"
}

@article{Allali:2025wwi,
    author = "Allali, Itamar J. and Singh, Praniti and Fan, JiJi and Li, Lingfeng",
    title = "{Reionization and the Hubble constant: correlations in the Cosmic Microwave Background}",
    eprint = "2503.05691",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1088/1475-7516/2025/08/082",
    journal = "JCAP",
    volume = "08",
    pages = "082",
    year = "2025"
}

@article{Jhaveri:2025neg,
    author = "Jhaveri, Tanisha and Karwal, Tanvi and Hu, Wayne",
    title = "{Turning a negative neutrino mass into a positive optical depth}",
    eprint = "2504.21813",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1103/6vd2-rbfn",
    journal = "Phys. Rev. D",
    volume = "112",
    number = "4",
    pages = "043541",
    year = "2025"
}

@article{Barkana:2000fd,
    author = "Barkana, Rennan and Loeb, Abraham",
    title = "{In the beginning: The First sources of light and the reionization of the Universe}",
    eprint = "astro-ph/0010468",
    archivePrefix = "arXiv",
    doi = "10.1016/S0370-1573(01)00019-9",
    journal = "Phys. Rept.",
    volume = "349",
    pages = "125--238",
    year = "2001"
}

@article{Furlanetto:2008ze,
    author = "Furlanetto, Steven and Haiman, Zoltan and Oh, S. Peng",
    title = "{Fossil Ionized Bubbles Around Dead Quasars During Reionization}",
    eprint = "0803.3454",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph",
    doi = "10.1086/591047",
    journal = "Astrophys. J.",
    volume = "686",
    pages = "25",
    year = "2008"
}

@article{Furlanetto:2004nt,
    author = "Furlanetto, Steven and Loeb, Abraham",
    title = "{Is double reionization physically plausible?}",
    eprint = "astro-ph/0409656",
    archivePrefix = "arXiv",
    doi = "10.1086/429080",
    journal = "Astrophys. J.",
    volume = "634",
    pages = "1--13",
    year = "2005"
}

@article{Cen:2002zc,
    author = "Cen, Renyue",
    title = "{The Universe was reionized twice}",
    eprint = "astro-ph/0210473",
    archivePrefix = "arXiv",
    doi = "10.1086/375217",
    journal = "Astrophys. J.",
    volume = "591",
    pages = "12--37",
    year = "2003"
}

@article{Haiman:2003ea,
    author = "Haiman, Zoltan and Holder, Gilbert P.",
    title = "{The Reionization history at high redshifts. 1. Physical models and new constraints from CMB polarization}",
    eprint = "astro-ph/0302403",
    archivePrefix = "arXiv",
    doi = "10.1086/377337",
    journal = "Astrophys. J.",
    volume = "595",
    pages = "1--12",
    year = "2003"
}


@article{Furlanetto:2004nh,
    author = "Furlanetto, Steven and Zaldarriaga, Matias and Hernquist, Lars",
    title = "{The Growth of HII regions during reionization}",
    eprint = "astro-ph/0403697",
    archivePrefix = "arXiv",
    doi = "10.1086/423025",
    journal = "Astrophys. J.",
    volume = "613",
    pages = "1--15",
    year = "2004"
}

@article{Madau:1998cd,
    author = "Madau, Piero and Haardt, Francesco and Rees, Martin J.",
    title = "{Radiative transfer in a clumpy universe. 3. The Nature of cosmological ionizing sources}",
    eprint = "astro-ph/9809058",
    archivePrefix = "arXiv",
    doi = "10.1086/306975",
    journal = "Astrophys. J.",
    volume = "514",
    pages = "648--659",
    year = "1999"
}

@article{Hui:1997dp,
    author = "Hui, Lam and Gnedin, Nickolay Y.",
    title = "{Equation of state of the photoionized intergalactic medium}",
    eprint = "astro-ph/9612232",
    archivePrefix = "arXiv",
    reportNumber = "FERMILAB-PUB-97-027-A",
    doi = "10.1093/mnras/292.1.27",
    journal = "Mon. Not. Roy. Astron. Soc.",
    volume = "292",
    pages = "27",
    year = "1997"
}

@article{McQuinn:2015icp,
    author = "McQuinn, Matthew",
    title = "{The Evolution of the Intergalactic Medium}",
    eprint = "1512.00086",
    archivePrefix = "arXiv",
    primaryClass = "astro-ph.CO",
    doi = "10.1146/annurev-astro-082214-122355",
    journal = "Ann. Rev. Astron. Astrophys.",
    volume = "54",
    pages = "313--362",
    year = "2016"
}

@article{Cen:1992zk,
    author = "Cen, Renyue",
    title = "{A Hydrodynamic approach to cosmology - Methodology}",
    doi = "10.1086/191630",
    journal = "Astrophys. J. Suppl.",
    volume = "78",
    pages = "341--364",
    year = "1992"
}

@ARTICLE{1986PASP...98.1014S,
       author = {{Shapiro}, Paul R.},
        title = "{Cosmological H II regions and the photoionization of the intergalactic medium.}",
      journal = {\pasp},
     keywords = {Big Bang Cosmology, H Ii Regions, Intergalactic Media, Photoionization, Quasars, Absorption Spectra, Red Shift, Astrophysics, H II Regions:Quasars, Intergalactic Matter:Ionization, Ionization:Intergalactic Matter, Quasars:H II Regions},
         year = 1986,
        month = oct,
       volume = {98},
        pages = {1014-1017},
          doi = {10.1086/131865},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1986PASP...98.1014S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Craig2024,
       author = {{Craig}, Nathaniel and {Green}, Daniel and {Meyers}, Joel and {Rajendran}, Surjeet},
        title = "{No {\ensuremath{\nu}}s is Good News}",
      journal = {Journal of High Energy Physics},
     keywords = {Cosmology of Theories BSM, Early Universe Particle Physics, Neutrino Interactions, Non-Standard Neutrino Properties, Astrophysics - Cosmology and Nongalactic Astrophysics, High Energy Physics - Phenomenology, High Energy Physics - Theory},
         year = 2024,
        month = sep,
       volume = {2024},
       number = {9},
          eid = {97},
        pages = {97},
          doi = {10.1007/JHEP09(2024)097},
archivePrefix = {arXiv},
       eprint = {2405.00836},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2024JHEP...09..097C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Loverde2024,
       author = {{Loverde}, Marilena and {Weiner}, Zachary J.},
        title = "{Massive neutrinos and cosmic composition}",
      journal = {\jcap},
     keywords = {neutrino masses from cosmology, baryon acoustic oscillations, cosmological parameters from CMBR, cosmological parameters from LSS, Astrophysics - Cosmology and Nongalactic Astrophysics, High Energy Physics - Phenomenology},
         year = 2024,
        month = dec,
       volume = {2024},
       number = {12},
          eid = {048},
        pages = {048},
          doi = {10.1088/1475-7516/2024/12/048},
archivePrefix = {arXiv},
       eprint = {2410.00090},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2024JCAP...12..048L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Elbers2025a,
       author = {{Elbers}, W. and {Aviles}, A. and {Noriega}, H.~E. and {Chebat}, D. and {Menegas}, A. and {Frenk}, C.~S. and {Garcia-Quintero}, C. and {Gonzalez}, D. and {Ishak}, M. and {Lahav}, O. and {Naidoo}, K. and {Niz}, G. and {Y{\`e}che}, C. and {Abdul-Karim}, M. and {Ahlen}, S. and {Alves}, O. and {Andrade}, U. and {Armengaud}, E. and {BenZvi}, S. and {Bianchi}, D. and {Brieden}, S. and {Brodzeller}, A. and {Brooks}, D. and {Burtin}, E. and {Calderon}, R. and {Canning}, R. and {Carnero Rosell}, A. and {Casas}, L. and {Castander}, F.~J. and {Charles}, M. and {Chaussidon}, E. and {Chaves-Montero}, J. and {Claybaugh}, T. and {Cole}, S. and {Cooper}, A.~P. and {Cuceu}, A. and {Dawson}, K.~S. and {de la Macorra}, A. and {de Mattia}, A. and {Deiosso}, N. and {Dey}, A. and {Dey}, B. and {Ding}, Z. and {Doel}, P. and {Eisenstein}, D.~J. and {Ferraro}, S. and {Font-Ribera}, A. and {Forero-Romero}, J.~E. and {Garrison}, L.~H. and {Gazta{\~n}aga}, E. and {Gil-Mar{\'\i}n}, H. and {Gontcho}, S. Gontcho A and {Gonzalez-Morales}, A.~X. and {Gutierrez}, G. and {He}, S. and {Herbold}, M. and {Herrera-Alcantar}, H.~K. and {Howlett}, C. and {Huterer}, D. and {Juneau}, S. and {Kehoe}, R. and {Kirkby}, D. and {Kisner}, T. and {Kremin}, A. and {Lamman}, C. and {Landriau}, M. and {Le Guillou}, L. and {Leauthaud}, A. and {Levi}, M.~E. and {Li}, Q. and {Lodha}, K. and {Magneville}, C. and {Manera}, M. and {Martini}, P. and {Matthewson}, W.~L. and {Meisner}, A. and {Mena-Fern{\'a}ndez}, J. and {Miquel}, R. and {Moustakas}, J. and {Nadathur}, S. and {Newman}, J.~A. and {Paillas}, E. and {Palanque-Delabrouille}, N. and {Percival}, W.~J. and {Pieri}, M.~M. and {Poppett}, C. and {Prada}, F. and {P{\'e}rez-R{\`a}fols}, I. and {Rabinowitz}, D. and {Ram{\'\i}rez-P{\'e}rez}, C. and {Rashkovetskyi}, M. and {Ravoux}, C. and {Rivera-Morales}, H. and {Rohlf}, J. and {Ross}, A.~J. and {Rossi}, G. and {Ruhlmann-Kleider}, V. and {Samushia}, L. and {Sanchez}, E. and {Schlegel}, D. and {Schubnell}, M. and {Seo}, H. and {Sinigaglia}, F. and {Sprayberry}, D. and {Tan}, T. and {Tarl{\'e}}, G. and {Taylor}, P. and {Turner}, W. and {Vargas-Maga{\~n}a}, M. and {Verde}, L. and {Walther}, M. and {Weaver}, B.~A. and {Whitford}, A. and {Wolfson}, M. and {Y{\`e}che}, C. and {Zarrouk}, P. and {Zhao}, C. and {Zhou}, R. and {Zou}, H.},
        title = "{Constraints on Neutrino Physics from DESI DR2 BAO and DR1 Full Shape}",
      journal = {arXiv e-prints},
     keywords = {Cosmology and Nongalactic Astrophysics},
         year = 2025,
        month = mar,
          eid = {arXiv:2503.14744},
        pages = {arXiv:2503.14744},
          doi = {10.48550/arXiv.2503.14744},
archivePrefix = {arXiv},
       eprint = {2503.14744},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2025arXiv250314744E},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{KumarAjith2025,
       author = {{Kumar}, Utkarsh and {Ajith}, Abhijith and {Verma}, Amresh},
        title = "{Evidence for non-cold dark matter from DESI DR2 measurements}",
      journal = {arXiv e-prints},
     keywords = {Cosmology and Nongalactic Astrophysics, Astrophysics of Galaxies, General Relativity and Quantum Cosmology},
         year = 2025,
        month = apr,
          eid = {arXiv:2504.14419},
        pages = {arXiv:2504.14419},
          doi = {10.48550/arXiv.2504.14419},
archivePrefix = {arXiv},
       eprint = {2504.14419},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2025arXiv250414419K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ahlen2025,
       author = {{Ahlen}, S. and {Aviles}, A. and {Cartwright}, B. and {Croker}, K.~S. and {Elbers}, W. and {Farrah}, D. and {Fernandez}, N. and {Niz}, G. and {Rohlf}, J. and {Tarl{\'e}}, G. and {Windhorst}, R.~A. and {Aguilar}, J. and {Andrade}, U. and {Bianchi}, D. and {Brooks}, D. and {Claybaugh}, T. and {de la Macorra}, A. and {de Mattia}, A. and {Dey}, B. and {Doel}, P. and {Forero-Romero}, J.~E. and {Gazta{\~n}aga}, E. and {Gontcho}, S. Gontcho A and {Gutierrez}, G. and {Huterer}, D. and {Ishak}, M. and {Kehoe}, R. and {Kirkby}, D. and {Kremin}, A. and {Lahav}, O. and {Lamman}, C. and {Landriau}, M. and {Le Guillou}, L. and {Levi}, M.~E. and {Manera}, M. and {Miquel}, R. and {Moustakas}, J. and {P{\'e}rez-R{\`a}fols}, I. and {Prada}, F. and {Rossi}, G. and {Sanchez}, E. and {Schubnell}, M. and {Seo}, H. and {Silber}, J. and {Sprayberry}, D. and {Walther}, M. and {Weaver}, B.~A. and {Wechsler}, R.~H. and {Zou}, H.},
        title = "{Positive neutrino masses with DESI DR2 via matter conversion to dark energy}",
      journal = {arXiv e-prints},
     keywords = {Cosmology and Nongalactic Astrophysics, High Energy Physics - Phenomenology},
         year = 2025,
        month = apr,
          eid = {arXiv:2504.20338},
        pages = {arXiv:2504.20338},
          doi = {10.48550/arXiv.2504.20338},
archivePrefix = {arXiv},
       eprint = {2504.20338},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2025arXiv250420338A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{ChenZaldarriaga2025,
       author = {{Chen}, Shi-Fan and {Zaldarriaga}, Matias},
        title = "{It's All ${\tt Ok}$: Curvature in Light of BAO from DESI DR2}",
      journal = {arXiv e-prints},
     keywords = {Cosmology and Nongalactic Astrophysics},
         year = 2025,
        month = may,
          eid = {arXiv:2505.00659},
        pages = {arXiv:2505.00659},
          doi = {10.48550/arXiv.2505.00659},
archivePrefix = {arXiv},
       eprint = {2505.00659},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2025arXiv250500659C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Tristram2024,
       author = {{Tristram}, M. and {Banday}, A.~J. and {Douspis}, M. and {Garrido}, X. and {G{\'o}rski}, K.~M. and {Henrot-Versill{\'e}}, S. and {Hergt}, L.~T. and {Ili{\'c}}, S. and {Keskitalo}, R. and {Lagache}, G. and {Lawrence}, C.~R. and {Partridge}, B. and {Scott}, D.},
        title = "{Cosmological parameters derived from the final Planck data release (PR4)}",
      journal = {\aap},
     keywords = {cosmic background radiation, methods: data analysis, cosmological parameters, cosmology: observations, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2024,
        month = feb,
       volume = {682},
          eid = {A37},
        pages = {A37},
          doi = {10.1051/0004-6361/202348015},
archivePrefix = {arXiv},
       eprint = {2309.10034},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2024A&A...682A..37T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Planck2018,
       author = {{Planck Collaboration}},
        title = "{Planck 2018 results. VI. Cosmological parameters}",
      journal = {\aap},
     keywords = {cosmic background radiation, cosmological parameters, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2020,
        month = sep,
       volume = {641},
          eid = {A6},
        pages = {A6},
          doi = {10.1051/0004-6361/201833910},
archivePrefix = {arXiv},
       eprint = {1807.06209},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020A&A...641A...6P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kulkarni2019,
       author = {{Kulkarni}, Girish and {Keating}, Laura C. and {Haehnelt}, Martin G. and
         {Bosman}, Sarah E.~I. and {Puchwein}, Ewald and {Chardin}, Jonathan and
         {Aubert}, Dominique},
        title = "{Large Ly {\ensuremath{\alpha}} opacity fluctuations and low CMB {\ensuremath{\tau}} in models of late reionization with large islands of neutral hydrogen extending to z < 5.5}",
      journal = {\mnras},
     keywords = {radiative transfer, galaxies: high-redshift, intergalactic medium, quasars: absorption lines, dark ages, reionization, first stars, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2019,
        month = may,
       volume = {485},
       number = {1},
        pages = {L24-L28},
          doi = {10.1093/mnrasl/slz025},
archivePrefix = {arXiv},
       eprint = {1809.06374},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019MNRAS.485L..24K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Keating2019,
       author = {{Keating}, Laura C. and {Weinberger}, Lewis H. and {Kulkarni}, Girish and {Haehnelt}, Martin G. and {Chardin}, Jonathan and {Aubert}, Dominique},
        title = "{Long troughs in the Lyman-{\ensuremath{\alpha}} forest below redshift 6 due to islands of neutral hydrogen}",
      journal = {\mnras},
     keywords = {methods: numerical, galaxies: high-redshift, intergalactic medium, quasars: absorption lines, dark ages, reionization, first stars, Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Astrophysics of Galaxies},
         year = 2020,
        month = jan,
       volume = {491},
       number = {2},
        pages = {1736-1745},
          doi = {10.1093/mnras/stz3083},
archivePrefix = {arXiv},
       eprint = {1905.12640},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020MNRAS.491.1736K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Becker2015,
   author = {{Becker}, G.~D. and {Bolton}, J.~S. and {Madau}, P. and {Pettini}, M. and 
	{Ryan-Weber}, E.~V. and {Venemans}, B.~P.},
    title = "{Evidence of patchy hydrogen reionization from an extreme Ly{$\alpha$} trough below redshift six}",
  journal = {MNRAS},
archivePrefix = "arXiv",
   eprint = {1407.4850},
 keywords = {intergalactic medium, quasars: absorption lines, cosmology: observations, dark ages, reionization, first stars, large-scale structure of Universe},
     year = 2015,
    month = mar,
   volume = 447,
    pages = {3402-3419},
      doi = {10.1093/mnras/stu2646},
   url = {https://ui.adsabs.harvard.edu/abs/2015MNRAS.447.3402B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Nasir2020,
   title={Observing the tail of reionization: neutral islands in the z = 5.5 Lyman-$\alpha$ forest},
   volume={494},
   ISSN={1365-2966},
   url={http://dx.doi.org/10.1093/mnras/staa894},
   DOI={10.1093/mnras/staa894},
   number={3},
   journal={Monthly Notices of the Royal Astronomical Society},
   publisher={Oxford University Press (OUP)},
   author={Nasir, Fahad and D’Aloisio, Anson},
   year={2020},
   month={Apr},
   pages={3080–3094}
}

@ARTICLE{Bosman2021,
       author = {{Bosman}, Sarah E.~I. and {Davies}, Frederick B. and {Becker}, George D. and {Keating}, Laura C. and {Davies}, Rebecca L. and {Zhu}, Yongda and {Eilers}, Anna-Christina and {D'Odorico}, Valentina and {Bian}, Fuyan and {Bischetti}, Manuela and {Cristiani}, Stefano V. and {Fan}, Xiaohui and {Farina}, Emanuele P. and {Haehnelt}, Martin G. and {Hennawi}, Joseph F. and {Kulkarni}, Girish and {Mesinger}, Andrei and {Meyer}, Romain A. and {Onoue}, Masafusa and {Pallottini}, Andrea and {Qin}, Yuxiang and {Ryan-Weber}, Emma and {Schindler}, Jan-Torge and {Walter}, Fabian and {Wang}, Feige and {Yang}, Jinyi},
        title = "{Hydrogen reionization ends by z = 5.3: Lyman-{\ensuremath{\alpha}} optical depth measured by the XQR-30 sample}",
      journal = {\mnras},
     keywords = {intergalactic medium, quasars: absorption lines, dark ages, reionization, first stars, large-scale structure of Universe, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2022,
        month = jul,
       volume = {514},
       number = {1},
        pages = {55-76},
          doi = {10.1093/mnras/stac1046},
archivePrefix = {arXiv},
       eprint = {2108.03699},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022MNRAS.514...55B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Becker2024,
       author = {{Becker}, George D. and {Bolton}, James S. and {Zhu}, Yongda and {Hashemi}, Seyedazim},
        title = "{Damping wing absorption associated with a giant Ly {\ensuremath{\alpha}} trough at z < 6: direct evidence for late-ending reionization}",
      journal = {\mnras},
     keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2024,
        month = sep,
       volume = {533},
       number = {2},
        pages = {1525-1540},
          doi = {10.1093/mnras/stae1918},
archivePrefix = {arXiv},
       eprint = {2405.08885},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2024MNRAS.533.1525B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhu2024,
       author = {{Zhu}, Yongda and {Becker}, George D. and {Bosman}, Sarah E.~I. and {Cain}, Christopher and {Keating}, Laura C. and {Nasir}, Fahad and {D'Odorico}, Valentina and {Ba{\~n}ados}, Eduardo and {Bian}, Fuyan and {Bischetti}, Manuela and {Bolton}, James S. and {Chen}, Huanqing and {D'Aloisio}, Anson and {Davies}, Frederick B. and {Davies}, Rebecca L. and {Eilers}, Anna-Christina and {Fan}, Xiaohui and {Gaikwad}, Prakash and {Greig}, Bradley and {Haehnelt}, Martin G. and {Kulkarni}, Girish and {Lai}, Samuel and {Puchwein}, Ewald and {Qin}, Yuxiang and {Ryan-Weber}, Emma V. and {Satyavolu}, Sindhu and {Spina}, Benedetta and {Walter}, Fabian and {Wang}, Feige and {Wolfson}, Molly and {Yang}, Jinyi},
        title = "{Damping wing-like features in the stacked Ly {\ensuremath{\alpha}} forest: Potential neutral hydrogen islands at z < 6}",
      journal = {\mnras},
     keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Astrophysics of Galaxies},
         year = 2024,
        month = sep,
       volume = {533},
       number = {1},
        pages = {L49-L56},
          doi = {10.1093/mnrasl/slae061},
archivePrefix = {arXiv},
       eprint = {2405.12275},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2024MNRAS.533L..49Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Spina2024,
       author = {{Spina}, Benedetta and {Bosman}, Sarah E.~I. and {Davies}, Frederick B. and {Gaikwad}, Prakash and {Zhu}, Yongda},
        title = "{Damping wings in the Lyman-{\ensuremath{\alpha}} forest: A model-independent measurement of the neutral fraction at 5.4 < z < 6.1}",
      journal = {\aap},
     keywords = {intergalactic medium, quasars: absorption lines, dark ages, reionization, first stars, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2024,
        month = aug,
       volume = {688},
          eid = {L26},
        pages = {L26},
          doi = {10.1051/0004-6361/202450798},
archivePrefix = {arXiv},
       eprint = {2405.12273},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2024A&A...688L..26S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Qin2024,
       author = {{Qin}, Yuxiang and {Mesinger}, Andrei and {Prelogovi{\'c}}, David and {Becker}, George and {Bischetti}, Manuela and {Bosman}, Sarah E.~I. and {Davies}, Frederick B. and {D'Odorico}, Valentina and {Gaikwad}, Prakash and {Haehnelt}, Martin G. and {Keating}, Laura and {Lai}, Samuel and {Ryan-Weber}, Emma and {Satyavolu}, Sindhu and {Walter}, Fabian and {Zhu}, Yongda},
        title = "{Percent-level timing of reionization: self-consistent, implicit-likelihood inference from XQR-30+ Ly$\alpha$ forest data}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Astrophysics of Galaxies},
         year = 2024,
        month = dec,
          eid = {arXiv:2412.00799},
        pages = {arXiv:2412.00799},
          doi = {10.48550/arXiv.2412.00799},
archivePrefix = {arXiv},
       eprint = {2412.00799},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2024arXiv241200799Q},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Becker2021,
       author = {{Becker}, George D. and {D'Aloisio}, Anson and {Christenson}, Holly M. and {Zhu}, Yongda and {Worseck}, G{\'a}bor and {Bolton}, James S.},
        title = "{The mean free path of ionizing photons at 5 < z < 6: evidence for rapid evolution near reionization}",
      journal = {\mnras},
     keywords = {intergalactic medium, quasars: absorption lines, cosmology: observations, dark ages, reionization, first stars, large-scale structure of Universe, Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Astrophysics of Galaxies},
         year = 2021,
        month = dec,
       volume = {508},
       number = {2},
        pages = {1853-1869},
          doi = {10.1093/mnras/stab2696},
archivePrefix = {arXiv},
       eprint = {2103.16610},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021MNRAS.508.1853B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhu2023,
       author = {{Zhu}, Yongda and {Becker}, George D. and {Christenson}, Holly M. and {D'Aloisio}, Anson and {Bosman}, Sarah E.~I. and {Bakx}, Tom and {D'Odorico}, Valentina and {Bischetti}, Manuela and {Cain}, Christopher and {Davies}, Frederick B. and {Davies}, Rebecca L. and {Eilers}, Anna-Christina and {Fan}, Xiaohui and {Gaikwad}, Prakash and {Haehnelt}, Martin G. and {Keating}, Laura C. and {Kulkarni}, Girish and {Lai}, Samuel and {Ma}, Hai-Xia and {Mesinger}, Andrei and {Qin}, Yuxiang and {Satyavolu}, Sindhu and {Takeuchi}, Tsutomu T. and {Umehata}, Hideki and {Yang}, Jinyi},
        title = "{Probing Ultralate Reionization: Direct Measurements of the Mean Free Path over 5 < z < 6}",
      journal = {\apj},
     keywords = {Reionization, Intergalactic medium, Quasar absorption line spectroscopy, High-redshift galaxies, 1383, 813, 1317, 734, Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Astrophysics of Galaxies},
         year = 2023,
        month = oct,
       volume = {955},
       number = {2},
          eid = {115},
        pages = {115},
          doi = {10.3847/1538-4357/aceef4},
archivePrefix = {arXiv},
       eprint = {2308.04614},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2023ApJ...955..115Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gaikwad2023,
       author = {{Gaikwad}, Prakash and {Haehnelt}, Martin G. and {Davies}, Fredrick B. and {Bosman}, Sarah E.~I. and {Molaro}, Margherita and {Kulkarni}, Girish and {D'Odorico}, Valentina and {Becker}, George D. and {Davies}, Rebecca L. and {Nasir}, Fahad and {Bolton}, James S. and {Keating}, Laura C. and {Ir{\v{s}}i{\v{c}}}, Vid and {Puchwein}, Ewald and {Zhu}, Yongda and {Asthana}, Shikhar and {Yang}, Jinyi and {Lai}, Samuel and {Eilers}, Anna-Christina},
        title = "{Measuring the photoionization rate, neutral fraction, and mean free path of H I ionizing photons at 4.9 {\ensuremath{\leq}} z {\ensuremath{\leq}} 6.0 from a large sample of XShooter and ESI spectra}",
      journal = {\mnras},
     keywords = {methods: numerical, galaxies: intergalactic medium, quasars: absorption lines, cosmology: large-scale structure of Universe, Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Astrophysics of Galaxies},
         year = 2023,
        month = nov,
       volume = {525},
       number = {3},
        pages = {4093-4120},
          doi = {10.1093/mnras/stad2566},
archivePrefix = {arXiv},
       eprint = {2304.02038},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2023MNRAS.525.4093G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Cain2021,
       author = {{Cain}, Christopher and {D'Aloisio}, Anson and {Gangolli}, Nakul and {Becker}, George D.},
        title = "{A Short Mean Free Path at z = 6 Favors Late and Rapid Reionization by Faint Galaxies}",
      journal = {\apjl},
     keywords = {Cosmology, Galaxy formation, Early universe, Reionization, 343, 595, 435, 1383, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2021,
        month = aug,
       volume = {917},
       number = {2},
          eid = {L37},
        pages = {L37},
          doi = {10.3847/2041-8213/ac1ace},
archivePrefix = {arXiv},
       eprint = {2105.10511},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021ApJ...917L..37C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lewis2022,
       author = {{Lewis}, Joseph S.~W. and {Ocvirk}, Pierre and {Sorce}, Jenny G. and {Dubois}, Yohan and {Aubert}, Dominique and {Conaboy}, Luke and {Shapiro}, Paul R. and {Dawoodbhoy}, Taha and {Teyssier}, Romain and {Yepes}, Gustavo and {Gottl{\"o}ber}, Stefan and {Rasera}, Yann and {Ahn}, Kyungjin and {Iliev}, Ilian T. and {Park}, Hyunbae and {Th{\'e}lie}, {\'E}milie},
        title = "{The short ionizing photon mean free path at z = 6 in Cosmic Dawn III, a new fully coupled radiation-hydrodynamical simulation of the Epoch of Reionization}",
      journal = {\mnras},
     keywords = {galaxies: high-redshift, dark ages, reionization, first stars, intergalactic medium, large-scale structure of Universe, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2022,
        month = nov,
       volume = {516},
       number = {3},
        pages = {3389-3397},
          doi = {10.1093/mnras/stac2383},
archivePrefix = {arXiv},
       eprint = {2202.05869},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2022MNRAS.516.3389L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Raghunathan2024,
       author = {{Raghunathan}, S. and {Ade}, P.~A.~R. and {Anderson}, A.~J. and {Ansarinejad}, B. and {Archipley}, M. and {Austermann}, J.~E. and {Balkenhol}, L. and {Beall}, J.~A. and {Benabed}, K. and {Bender}, A.~N. and {Benson}, B.~A. and {Bianchini}, F. and {Bleem}, L.~E. and {Bock}, J. and {Bouchet}, F.~R. and {Bryant}, L. and {Camphuis}, E. and {Carlstrom}, J.~E. and {Cecil}, T.~W. and {Chang}, C.~L. and {Chaubal}, P. and {Chiang}, H.~C. and {Chichura}, P.~M. and {Chou}, T. -L. and {Citron}, R. and {Coerver}, A. and {Crawford}, T.~M. and {Crites}, A.~T. and {Cukierman}, A. and {Daley}, C. and {Dibert}, K.~R. and {Dobbs}, M.~A. and {Doussot}, A. and {Dutcher}, D. and {Everett}, W. and {Feng}, C. and {Ferguson}, K.~R. and {Fichman}, K. and {Foster}, A. and {Galli}, S. and {Gallicchio}, J. and {Gambrel}, A.~E. and {Gardner}, R.~W. and {Ge}, F. and {George}, E.~M. and {Goeckner-Wald}, N. and {Gualtieri}, R. and {Guidi}, F. and {Guns}, S. and {Gupta}, N. and {de Haan}, T. and {Halverson}, N.~W. and {Hivon}, E. and {Holder}, G.~P. and {Holzapfel}, W.~L. and {Hood}, J.~C. and {Hrubes}, J.~D. and {Hryciuk}, A. and {Huang}, N. and {Hubmayr}, J. and {Irwin}, K.~D. and {K{\'e}ruzor{\'e}}, F. and {Khalife}, A.~R. and {Knox}, L. and {Korman}, M. and {Kornoelje}, K. and {Kuo}, C. -L. and {Lee}, A.~T. and {Levy}, K. and {Li}, D. and {Lowitz}, A.~E. and {Lu}, C. and {Maniyar}, A. and {Martsen}, E.~S. and {McMahon}, J.~J. and {Menanteau}, F. and {Millea}, M. and {Montgomery}, J. and {Corbett Moran}, C. and {Nakato}, Y. and {Natoli}, T. and {Nibarger}, J.~P. and {Noble}, G.~I. and {Novosad}, V. and {Omori}, Y. and {Padin}, S. and {Pan}, Z. and {Paschos}, P. and {Patil}, S. and {Phadke}, K.~A. and {Prabhu}, K. and {Pryke}, C. and {Quan}, W. and {Rahimi}, M. and {Rahlin}, A. and {Reichardt}, C.~L. and {Rouble}, M. and {Ruhl}, J.~E. and {Saliwanchik}, B.~R. and {Schaffer}, K.~K. and {Schiappucci}, E. and {Sievers}, C. and {Smecher}, G. and {Sobrin}, J.~A. and {Stark}, A.~A. and {Stephen}, J. and {Suzuki}, A. and {Tandoi}, C. and {Thompson}, K.~L. and {Thorne}, B. and {Trendafilova}, C. and {Tucker}, C. and {Umilta}, C. and {Veach}, T. and {Vieira}, J.~D. and {Viero}, M.~P. and {Wan}, Y. and {Wang}, G. and {Whitehorn}, N. and {Wu}, W.~L.~K. and {Yefremenko}, V. and {Young}, M.~R. and {Zebrowski}, J.~A. and {Zemcov}, M. and {SPT-3G} and {SPTpol Collaboration}},
        title = "{First Constraints on the Epoch of Reionization Using the Non-Gaussianity of the Kinematic Sunyaev-Zel'dovich Effect from the South Pole Telescope and Herschel-SPIRE Observations}",
      journal = {\prl},
     keywords = {Cosmology, Astrophysics, and Gravitation, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2024,
        month = sep,
       volume = {133},
       number = {12},
          eid = {121004},
        pages = {121004},
          doi = {10.1103/PhysRevLett.133.121004},
archivePrefix = {arXiv},
       eprint = {2403.02337},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2024PhRvL.133l1004R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{GarciaGallego2025,
       author = {{Garcia-Gallego}, Olga and {Ir{\v{s}}i{\v{c}}}, Vid and {Haehnelt}, Martin G. and {Bolton}, James S.},
        title = "{Constraints on the Thompson optical depth to the CMB from the Lyman-$α$ forest}",
      journal = {arXiv e-prints},
     keywords = {Cosmology and Nongalactic Astrophysics, High Energy Physics - Phenomenology, High Energy Physics - Theory},
         year = 2025,
        month = sep,
          eid = {arXiv:2510.00107},
        pages = {arXiv:2510.00107},
          doi = {10.48550/arXiv.2510.00107},
archivePrefix = {arXiv},
       eprint = {2510.00107},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2025arXiv251000107G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kageura2026,
       author = {{Kageura}, Yuta and {Ouchi}, Masami and {Naokawa}, Fumihiro and {Umeda}, Hiroya and {Matsumoto}, Akinori and {Harikane}, Yuichi and {Nakane}, Minami and {Thai}, Tran Thi},
        title = "{A New Constraint on the Optical Depth from the Reionization History Independent of CMB Large-Scale E-Mode Polarization}",
      journal = {arXiv e-prints},
     keywords = {Cosmology and Nongalactic Astrophysics, Astrophysics of Galaxies},
         year = 2026,
        month = jan,
          eid = {arXiv:2601.09644},
        pages = {arXiv:2601.09644},
          doi = {10.48550/arXiv.2601.09644},
archivePrefix = {arXiv},
       eprint = {2601.09644},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2026arXiv260109644K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Elbers2025b,
       author = {{Elbers}, Willem},
        title = "{Rapid late-time reionization: constraints and cosmological implications}",
      journal = {arXiv e-prints},
     keywords = {Cosmology and Nongalactic Astrophysics},
         year = 2025,
        month = aug,
          eid = {arXiv:2508.21069},
        pages = {arXiv:2508.21069},
          doi = {10.48550/arXiv.2508.21069},
archivePrefix = {arXiv},
       eprint = {2508.21069},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2025arXiv250821069E},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Cen2003,
       author = {{Cen}, Renyue},
        title = "{The Universe Was Reionized Twice}",
      journal = {\apj},
     keywords = {Cosmology: Cosmic Microwave Background, Cosmology: Theory, Galaxies: Intergalactic Medium, Stars: Supernovae: General, Astrophysics},
         year = 2003,
        month = jul,
       volume = {591},
       number = {1},
        pages = {12-37},
          doi = {10.1086/375217},
archivePrefix = {arXiv},
       eprint = {astro-ph/0210473},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2003ApJ...591...12C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Komatsu2011,
       author = {{Komatsu}, E. and {Smith}, K.~M. and {Dunkley}, J. and {Bennett}, C.~L. and {Gold}, B. and {Hinshaw}, G. and {Jarosik}, N. and {Larson}, D. and {Nolta}, M.~R. and {Page}, L. and {Spergel}, D.~N. and {Halpern}, M. and {Hill}, R.~S. and {Kogut}, A. and {Limon}, M. and {Meyer}, S.~S. and {Odegard}, N. and {Tucker}, G.~S. and {Weiland}, J.~L. and {Wollack}, E. and {Wright}, E.~L.},
        title = "{Seven-year Wilkinson Microwave Anisotropy Probe (WMAP) Observations: Cosmological Interpretation}",
      journal = {\apjs},
     keywords = {cosmic background radiation, cosmology: observations, dark matter, early universe, space vehicles, Astrophysics - Cosmology and Extragalactic Astrophysics},
         year = 2011,
        month = feb,
       volume = {192},
       number = {2},
          eid = {18},
        pages = {18},
          doi = {10.1088/0067-0049/192/2/18},
archivePrefix = {arXiv},
       eprint = {1001.4538},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011ApJS..192...18K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Wu2021,
       author = {{Wu}, Xiaohan and {McQuinn}, Matthew and {Eisenstein}, Daniel and {Ir{\v{s}}i{\v{c}}}, Vid},
        title = "{The high-redshift tail of stellar reionization in LCDM is beyond the reach of the low-{\ensuremath{\ell}} CMB}",
      journal = {\mnras},
     keywords = {stars: Population III, cosmology: dark ages, reionization, first stars, cosmology: cosmic background radiation, Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Astrophysics of Galaxies},
         year = 2021,
        month = dec,
       volume = {508},
       number = {2},
        pages = {2784-2797},
          doi = {10.1093/mnras/stab2815},
archivePrefix = {arXiv},
       eprint = {2105.08737},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021MNRAS.508.2784W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ahn2021,
       author = {{Ahn}, Kyungjin and {Shapiro}, Paul R.},
        title = "{Cosmic Reionization May Still Have Started Early and Ended Late: Confronting Early Onset with Cosmic Microwave Background Anisotropy and 21 cm Global Signals}",
      journal = {\apj},
     keywords = {Cosmic microwave background radiation, Population III stars, H I line emission, Reionization, 322, 1285, 690, 1383, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2021,
        month = jun,
       volume = {914},
       number = {1},
          eid = {44},
        pages = {44},
          doi = {10.3847/1538-4357/abf3bf},
archivePrefix = {arXiv},
       eprint = {2011.03582},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021ApJ...914...44A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Miranda2017,
       author = {{Miranda}, Vinicius and {Lidz}, Adam and {Heinrich}, Chen He and {Hu}, Wayne},
        title = "{CMB signatures of metal-free star formation and Planck 2015 polarization data}",
      journal = {\mnras},
     keywords = {cosmic background radiation, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2017,
        month = jun,
       volume = {467},
       number = {4},
        pages = {4050-4056},
          doi = {10.1093/mnras/stx306},
archivePrefix = {arXiv},
       eprint = {1610.00691},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017MNRAS.467.4050M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ahn2012,
       author = {{Ahn}, Kyungjin and {Iliev}, Ilian T. and {Shapiro}, Paul R. and {Mellema}, Garrelt and {Koda}, Jun and {Mao}, Yi},
        title = "{Detecting the Rise and Fall of the First Stars by Their Impact on Cosmic Reionization}",
      journal = {\apjl},
     keywords = {cosmology: theory, galaxies: high-redshift, radiative transfer, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2012,
        month = sep,
       volume = {756},
       number = {1},
          eid = {L16},
        pages = {L16},
          doi = {10.1088/2041-8205/756/1/L16},
archivePrefix = {arXiv},
       eprint = {1206.5007},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012ApJ...756L..16A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Visbal2020,
       author = {{Visbal}, Eli and {Bryan}, Greg L. and {Haiman}, Zolt{\'a}n},
        title = "{Self-consistent Semianalytic Modeling of Feedback during Primordial Star Formation and Reionization}",
      journal = {\apj},
     keywords = {Population III stars, Cosmology, High-redshift galaxies, 734, 1285, 343, Astrophysics - Astrophysics of Galaxies, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2020,
        month = jul,
       volume = {897},
       number = {1},
          eid = {95},
        pages = {95},
          doi = {10.3847/1538-4357/ab994e},
archivePrefix = {arXiv},
       eprint = {2001.11118},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020ApJ...897...95V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Schauer2019,
       author = {{Schauer}, Anna T.~P. and {Liu}, Boyuan and {Bromm}, Volker},
        title = "{Constraining First Star Formation with 21 cm Cosmology}",
      journal = {\apjl},
     keywords = {dark ages, reionization, first stars, early universe, stars: Population III, Astrophysics - Astrophysics of Galaxies, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2019,
        month = may,
       volume = {877},
       number = {1},
          eid = {L5},
        pages = {L5},
          doi = {10.3847/2041-8213/ab1e51},
archivePrefix = {arXiv},
       eprint = {1901.03344},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019ApJ...877L...5S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Fujimoto2025,
       author = {{Fujimoto}, Seiji and {Naidu}, Rohan P. and {Chisholm}, John and {Atek}, Hakim and {Endsley}, Ryan and {Kokorev}, Vasily and {Furtak}, Lukas J. and {Pan}, Richard and {Liu}, Boyuan and {Bromm}, Volker and {Venditti}, Alessandra and {Visbal}, Eli and {Sarmento}, Richard and {Weibel}, Andrea and {Oesch}, Pascal A. and {Brammer}, Gabriel and {Schaerer}, Daniel and {Adamo}, Angela and {Berg}, Danielle A. and {Bezanson}, Rachel and {Chemerynska}, Iryna and {Claeyssens}, Ad{\'e}la{\"\i}de and {Dessauges-Zavadsky}, Miroslava and {Frebel}, Anna and {Korber}, Damien and {Labbe}, Ivo and {Marques-Chaves}, Rui and {Matthee}, Jorryt and {McQuinn}, Kristen B.~W. and {Mu{\~n}oz}, Julian B. and {Natarajan}, Priyamvada and {Saldana-Lopez}, Alberto and {Suess}, Katherine A. and {Volonteri}, Marta and {Zitrin}, Adi},
        title = "{GLIMPSE: An ultra-faint $\simeq$ 10$^{5}$ $M_{\odot}$ Pop III Galaxy Candidate and First Constraints on the Pop III UV Luminosity Function at $z\simeq6-7$}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics - Astrophysics of Galaxies, Astrophysics - Cosmology and Nongalactic Astrophysics, Astrophysics - Solar and Stellar Astrophysics},
         year = 2025,
        month = jan,
          eid = {arXiv:2501.11678},
        pages = {arXiv:2501.11678},
          doi = {10.48550/arXiv.2501.11678},
archivePrefix = {arXiv},
       eprint = {2501.11678},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2025arXiv250111678F},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Venditti2025,
       author = {{Venditti}, Alessandra and {Munoz}, Julian B. and {Bromm}, Volker and {Fujimoto}, Seiji and {Finkelstein}, Steven L. and {Chisholm}, John},
        title = "{Bursty or heavy? The surprise of bright Population III systems in the Reionization era}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics of Galaxies, Cosmology and Nongalactic Astrophysics},
         year = 2025,
        month = may,
          eid = {arXiv:2505.20263},
        pages = {arXiv:2505.20263},
          doi = {10.48550/arXiv.2505.20263},
archivePrefix = {arXiv},
       eprint = {2505.20263},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2025arXiv250520263V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Witstok2024,
	abstract = {Cosmic reionization began when ultraviolet (UV) radiation produced in the first galaxies began illuminating the cold, neutral gas that filled the primordial Universe1,2. Recent James Webb Space Telescope (JWST) observations have shown that surprisingly UV-bright galaxies were in place beyond redshift z = 14, when the Universe was less than 300 Myr old3--5. Smooth turnovers of their UV continua have been interpreted as damping-wing absorption of Lyman-$\alpha$(Ly-$\alpha$), the principal hydrogen transition6--9. However, spectral signatures encoding crucial properties of these sources, such as their emergent radiation field, largely remain elusive. Here we report spectroscopy from the JWST Advanced Deep Extragalactic Survey (JADES10) of a galaxy at redshift z = 13.0 that reveals a singular, bright emission line unambiguously identified as Ly-$\alpha$, as well as a smooth turnover. We observe an equivalent width of EWLy-$\alpha$> 40 {\AA}(rest frame), previously only seen at z < 9 where the intervening intergalactic medium becomes increasingly ionized11. Together with an extremely blue UV continuum, the unexpected Ly-$\alpha$emission indicates that the galaxy is a prolific producer and leaker of ionizing photons. This suggests that massive, hot stars or an active galactic nucleus have created an early reionized region to prevent complete extinction of Ly-$\alpha$, thus shedding new light on the nature of the earliest galaxies and the onset of reionization only 330 Myr after the Big Bang.},
	author = {Witstok, Joris and Jakobsen, Peter and Maiolino, Roberto and Helton, Jakob M. and Johnson, Benjamin D. and Robertson, Brant E. and Tacchella, Sandro and Cameron, Alex J. and Smit, Renske and Bunker, Andrew J. and Saxena, Aayush and Sun, Fengwu and Alberts, Stacey and Arribas, Santiago and Baker, William M. and Bhatawdekar, Rachana and Boyett, Kristan and Cargile, Phillip A. and Carniani, Stefano and Charlot, St{\'e}phane and Chevallard, Jacopo and Curti, Mirko and Curtis-Lake, Emma and D'Eugenio, Francesco and Eisenstein, Daniel J. and Hainline, Kevin N. and Jones, Gareth C. and Kumari, Nimisha and Maseda, Michael V. and P{\'e}rez-Gonz{\'a}lez, Pablo G. and Rinaldi, Pierluigi and Scholtz, Jan and {\"U}bler, Hannah and Williams, Christina C. and Willmer, Christopher N. A. and Willott, Chris and Zhu, Yongda},
	date = {2025/03/01},
	date-added = {2025-05-23 09:55:53 -0700},
	date-modified = {2025-05-23 09:55:53 -0700},
	doi = {10.1038/s41586-025-08779-5},
	id = {Witstok2025},
	isbn = {1476-4687},
	journal = {Nature},
	number = {8056},
	pages = {897--901},
	title = {Witnessing the onset of reionization through Lyman-$\alpha$emission at redshift 13},
	url = {https://doi.org/10.1038/s41586-025-08779-5},
	volume = {639},
	year = {2025},
	bdsk-url-1 = {https://doi.org/10.1038/s41586-025-08779-5}}


@ARTICLE{Cohon2026,
       author = {{Cohon}, Joshua and {Cain}, Christopher and {Windhorst}, Rogier and {D'Aloisio}, Anson and {Carleton}, Timothy and {Zhu}, Yongda},
        title = "{A long time ago in an LAE far, far away: A signpost of early reionisation or a nascent AGN at z = 13?}",
      journal = {\pasa},
     keywords = {High-redshift galaxies, reionisation, intergalactic medium, lyman-alpha emitters},
         year = 2026,
        month = mar,
       volume = {43},
          eid = {e046},
        pages = {e046},
          doi = {10.1017/pasa.2026.10166},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2026PASA...43...46C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


